Linking Anomalous Behaviour with Stellar Properties: An Unsupervised Exploration of TESS Light Curves

With the upcoming plethora of astronomical time-domain datasets and surveys, anomaly detection as a way to discover new types of variable stars and transients has inspired a new wave of research. Yet, the fundamental definition of what constitutes an anomaly and how this depends on the overall properties of the population of light curves studied remains a discussed issue. Building on a previous study focused on Kepler light curves, we present an analysis that uses the Unsupervised Random Forest to search for anomalies in TESS light curves. We provide a catalogue of anomalous light curves, classify them according to their variability characteristics and associate their anomalous nature to any particular evolutionary stage or astrophysical configuration. For anomalies belonging to known classes (e.g. eclipsing binaries), we have investigated which physical parameters drive the anomaly score. We find a combination of unclassified anomalies and objects of a known class with outlying physical configurations, such as rapid pulsators, deep eclipsing binaries of long periods, and irregular light curves due to obscuration in YSOs. Remarkably, we find that the set of anomalous types differ between the Kepler and TESS datasets, indicating that the overall properties of the parent population are an important driver of anomalous behaviour.

==> Appendix_Tables/TESS_Classification_Binaries.txt <==
\begin{tabular}{llllll}
\toprule
       TESS ID &                         ID &       RA &      DEC & Luminosity [L\_sun] &      bp-rp \\
\midrule
  TIC 55524055 &                          0 &  72.0532 & -63.6955 &           0.293591 &    1.25579 \\
 TIC 278988794 &                          0 &  101.902 & -57.8248 &            4.46124 &   0.833717 \\
 TIC 260609205 &                          0 &  97.4539 & -57.2548 &            5.71284 &   0.735505 \\
 TIC 300903537 &                          0 &  321.547 & -28.8806 &           0.295654 &    1.23397 \\
 TIC 234518605 &            TYC 8842-1370-1 &  14.5124 & -62.2395 &           0.697811 &   0.916694 \\
 TIC 308851582 &            TYC 8928-1828-1 &  122.586 & -63.7403 &            1.00717 &   0.836635 \\
 TIC 441422220 &                CD-35 14334 &  311.362 & -34.6464 &             2.5647 &    0.68509 \\
 TIC 260756218 &                          0 &  347.269 & -67.6434 &           0.788193 &   0.811084 \\
  TIC 55652785 &                          0 &  74.0254 & -63.0022 &             10.778 &   0.688304 \\
 TIC 201256771 &                          0 &  1.81835 & -58.4573 &            5.52934 &    1.10607 \\
 TIC 126763885 &                          0 &  316.215 & -46.3262 &            1.47509 &   0.928872 \\
 TIC 278683641 &              TYC 8547-22-1 &  99.2456 & -58.4602 &            3.22991 &    0.79177 \\
  TIC 30313682 &                  HD 268734 &  74.1907 &  -66.891 &            5.55167 &   0.868464 \\
 TIC 261335113 &                          0 &  92.3349 & -80.6943 &          0.0627623 &    2.66277 \\
 TIC 406276109 &    2MASS J21423525-6412569 &  325.647 & -64.2158 &                  0 &          0 \\
 TIC 278956474 &                          0 &  101.422 & -57.1381 &            2.75764 &   0.862184 \\
 TIC 278706358 &             TYC 7999-157-1 &  334.811 & -40.5337 &             1.9011 &   0.881228 \\
  TIC 31509222 &                  HD  41158 &  89.3091 & -69.4779 &            6.93701 &   0.667115 \\
 TIC 261656371 &                          0 &  20.2181 & -80.3168 &            5.46897 &   0.782849 \\
 TIC 270204401 &                  HD 210055 &  332.719 & -71.9758 &                 -- &  0.0595016 \\
  TIC 25226885 &                          0 &  326.958 & -20.2351 &             2.9957 &   0.729805 \\
 TIC 139189455 &  WISEA J230101.94-424434.0 &  345.258 & -42.7421 &                 -- &    2.76372 \\
 TIC 141622065 &                  HD 271737 &  89.2287 & -73.3426 &             18.607 &   0.641428 \\
 TIC 219308281 &                          0 &  316.773 & -54.0814 &            13.4002 &    0.63818 \\
 TIC 201176965 &             TYC 8833-214-1 &  357.924 & -53.0001 &            6.38738 &   0.548331 \\
 TIC 261746657 &             TYC 9356-355-1 &  26.5552 & -79.8648 &            4.69855 &    0.65161 \\
 TIC 271596290 &             TYC 9191-228-1 &  108.509 & -74.7111 &            10.2933 &   0.864141 \\
 TIC 260504147 &            TYC 8538-1019-2 &  96.4302 & -55.1618 &                  0 &          0 \\
 TIC 126945917 &                  HD 202042 &  318.732 & -43.3954 &            13.9611 &   0.365884 \\
 TIC 419744996 &                  HD 205726 &  325.194 & -69.3746 &            38.4341 &   0.370772 \\
  TIC 91369561 &                          0 &  312.568 & -42.2179 &            21.3748 &   0.557047 \\
 TIC 220388567 &                          0 &  337.302 & -56.8699 &             11.777 &   0.523561 \\
  TIC 33715938 &                          0 &  61.0132 & -74.4536 &            4.39589 &   0.842957 \\
  TIC 32150630 &                          0 &  59.2441 & -68.6261 &           0.181556 &    1.59339 \\
 TIC 167692429 &              TYC 8899-18-1 &  102.716 & -63.4311 &            16.8105 &   0.650337 \\
 TIC 115115136 &             TYC 7969-518-1 &  316.796 & -39.7663 &            2.59366 &   0.716133 \\
 TIC 308991822 &                CD-65   620 &  123.113 & -65.5448 &            1.88112 &   0.756184 \\
 TIC 231833061 &                          0 &  24.0068 & -65.6909 &           0.319986 &    1.33779 \\
 TIC 349154435 &                          0 &   108.18 & -62.0165 &            1.61867 &   0.919405 \\
  TIC 62762261 &             TYC 7497-682-1 &  336.502 & -31.5363 &             2.9271 &    1.04137 \\
 TIC 260502102 &                          0 &   96.516 & -59.0162 &           0.687134 &    1.18701 \\
 TIC 349832824 &             TYC 8918-816-1 &  113.648 & -64.9447 &                 -- &   0.791727 \\
 TIC 364302118 &                CD-61  1054 &  78.2265 & -61.6987 &                 -- &   0.784575 \\
 TIC 394585218 &            TYC 9124-1078-1 &  341.025 & -65.7653 &            3.57751 &   0.770269 \\
 TIC 152926069 &             TYC 7997-251-1 &  338.416 &  -38.902 &            4.46153 &    1.12292 \\
 TIC 394230860 &            TYC 9151-1587-1 &  47.8079 & -74.0443 &            5.07419 &   0.692655 \\
  TIC 25078924 &             TYC 8874-898-1 &  60.9309 & -65.9729 &            1.36724 &   0.874865 \\
 TIC 140801898 &                CD-72   238 &  74.8999 & -72.6391 &            4.92998 &    0.63931 \\
 TIC 326356701 &                  HD 206391 &  325.597 & -21.7627 &            119.389 &     1.3029 \\
 TIC 309146836 &                 HD  69863A &  123.816 & -62.9156 &                 -- &   0.100315 \\
 TIC 309658221 &                  HD  34954 &  79.2537 & -61.5146 &                 -- &   0.483893 \\


\bottomrule
\end{tabular}


==> Appendix_Tables/TESS_Classification_Cepheid.txt <==
\begin{tabular}{llllll}
\toprule
       TESS ID &                 ID &       RA &      DEC & Luminosity [L\_sun] &    bp-rp \\
\midrule
 TIC 348992095 &                  0 &  106.745 &  -62.353 &                 -- &  2.71486 \\
 TIC 179038379 &          WOH S 209 &  78.9969 & -67.2737 &                 -- &  2.68097 \\
 TIC 212324968 &     TYC 6933-942-1 &  309.849 & -29.4903 &            0.34251 &  1.09896 \\
  TIC 92254720 &  BPS CS 29498-0111 &  312.969 & -30.7758 &          0.0575172 &  2.25977 \\
 TIC 167163906 &    UCAC2   1352868 &  96.3232 & -71.3623 &           0.571715 &  1.04995 \\
 TIC 142087451 &                  0 &  98.4747 & -74.5038 &                 -- &    2.635 \\
 TIC 201292296 &          LTT    83 &   2.9547 & -55.3643 &                  0 &        0 \\
 TIC 219166792 &                  0 &  90.8423 & -51.2528 &                 -- &  2.92266 \\
 TIC 382069441 &                  0 &  79.6739 & -58.0706 &           0.318099 &  1.09783 \\
 TIC 234506911 &                  0 &  12.3986 & -63.7949 &                 -- &  2.33737 \\
 TIC 220570408 &        CD-65   149 &  46.5604 &  -65.359 &           0.575812 &   1.1166 \\
\bottomrule
\end{tabular}


==> Appendix_Tables/TESS_Classification_GammaDor.txt <==
\begin{tabular}{llllll}
\toprule
       TESS ID &                        ID &       RA &      DEC & Luminosity [L\_sun] &       bp-rp \\
\midrule
 TIC 260265631 &               CD-58  1387 &  93.8742 & -58.8085 &            5.71344 &    0.426335 \\
 TIC 149540525 &                 HD  38992 &  86.3014 & -62.9169 &            5.49626 &    0.447168 \\
 TIC 204449839 &                 HD 206666 &  326.099 & -30.2023 &            5.83065 &     0.43126 \\
 TIC 415687649 &                         0 &  319.686 & -23.8078 &            6.77691 &    0.438097 \\
  TIC 38763326 &               CD-60   950 &  67.5074 & -60.4438 &             6.1962 &    0.447091 \\
  TIC 32053388 &                         0 &  57.6529 & -66.3444 &            7.58457 &    0.487992 \\
  TIC 29779873 &                 WOH S   2 &  64.8065 & -71.3531 &                 -- &          -- \\
 TIC 299779198 &                 HD  16323 &  36.8205 & -82.0195 &            7.47364 &    0.438409 \\
  TIC 88246378 &                         0 &  332.907 & -46.8114 &                 -- &          -- \\
 TIC 441394857 &                 HD 196861 &  310.277 & -33.4419 &            3.00529 &    0.585855 \\
 TIC 441423591 &   2MASS J20454527-3449255 &  311.439 & -34.8238 &           0.280991 &     1.53485 \\
 TIC 150440362 &                 HD  46587 &  97.5376 & -61.2654 &             8.6645 &    0.474679 \\
 TIC 393891178 &   2MASS J22030693-2538256 &  330.779 & -25.6404 &                 -- &      3.1342 \\
 TIC 139121706 &                 HD 202875 &  320.046 & -45.2207 &            6.05933 &     0.48525 \\
 TIC 349647697 &                 HD  60101 &  112.155 & -64.6366 &            6.23129 &    0.472759 \\
  TIC 25243422 &                LP  818-34 &  327.221 & -19.7908 &                 -- &     3.09554 \\
 TIC 309714906 &               CD-63   408 &  126.025 & -63.5674 &           0.992768 &     0.85816 \\
  TIC 30317301 &                         0 &  74.2836 & -68.4201 &                 -- &  0.00410652 \\
 TIC 350143112 &            TYC 8918-433-1 &  115.466 & -64.0201 &            5.26065 &    0.491054 \\
 TIC 220523369 &  WISE J025022.35-654555.2 &  42.5926 & -65.7654 &                 -- &     2.80679 \\
 TIC 150250236 &              CPD-63   540 &  94.4003 & -63.2829 &             6.5834 &    0.478951 \\
 TIC 317016534 &   2MASS J22244102-7724036 &  336.171 &  -77.401 &                 -- &     3.17786 \\
  TIC 55451820 &               CD-63   160 &  70.6531 & -62.9606 &            6.79262 &    0.446862 \\
 TIC 143822655 &                 HD 209267 &  330.814 & -48.2702 &            3.43234 &    0.667315 \\
 TIC 140044682 &                 HD 208489 &  329.503 & -53.5493 &                 -- &  -0.0017271 \\
\bottomrule
\end{tabular}


==> Appendix_Tables/TESS_Classification_Planets.txt <==
\begin{tabular}{llllll}
\toprule
       TESS ID &           ID &       RA &      DEC & Luminosity [L\_sun] &     bp-rp \\
\midrule
 TIC 289793076 &      HATS-13 &  316.961 & -26.0967 &           0.477303 &  0.994928 \\
 TIC 234523599 &            0 &  15.5511 &  -61.756 &          0.0295655 &   2.55613 \\
  TIC 79305024 &    HD 202233 &  319.112 & -53.0044 &            65.9277 &   1.11344 \\
 TIC 287328866 &            0 &  109.765 &  -58.845 &            4.63889 &   0.86665 \\
 TIC 301980639 &            0 &  329.637 & -21.6822 &            2.59886 &  0.838174 \\
 TIC 253922296 &    HD 213513 &  338.126 & -31.2442 &            5.66372 &  0.709743 \\
 TIC 272357134 &    HD  66631 &   119.48 & -73.4731 &            6.75642 &   0.69362 \\
 TIC 235009317 &            0 &  352.646 & -61.9744 &             5.0883 &  0.724707 \\
 TIC 201234926 &            0 &  359.873 & -53.6092 &           0.165529 &   1.65453 \\
 TIC 336732616 &       HATS-3 &  312.457 & -24.4288 &            2.21443 &  0.699827 \\
  TIC 92352621 &     WASP-94B &  313.788 & -34.1355 &            2.24452 &  0.751374 \\
 TIC 214299966 &  CD-37 14854 &  339.168 & -36.9441 &            3.04256 &   0.71022 \\
  TIC 92352621 &     WASP-94B &  313.788 & -34.1355 &            2.24452 &  0.751374 \\
\bottomrule
\end{tabular}


==> Appendix_Tables/TESS_Classification_RR_Lyrae.txt <==
\begin{tabular}{llllll}
\toprule
       TESS ID &               ID &       RA &      DEC & Luminosity [L\_sun] &     bp-rp \\
\midrule
 TIC 220539110 &  GSC 08859-00633 &  43.4454 & -61.5885 &          0.0854043 &   2.31728 \\
  TIC 25372748 &      BD-22  5791 &  328.738 & -21.5869 &            1.77849 &  0.983248 \\
\bottomrule
\end{tabular}

